On the moments of the Ulam-Kac adder

Let $\{U(n)\}_{n \geq 0}$ be a sequence of independent random variables such that $U(n)$ is distributed uniformly on $\{0, 1, 2 \dots n\}$. The Ulam-Kac adder is the history-dependent random sequence defined by $X_{n + 1} = X_{n} + X_{U(n)}$ with the initial condition $X_0 = 1$. We show that for each $m \geq 1$, it holds that $\log E[X_n^m]/\sqrt{n}$ approaches a constant $c_m$ as $n \to \infty$. Loose bounds are provided for the constants $c_m$.

==> data/error3.csv <==
223.60679774997897,-1.870529029407339
316.22776601683796,-2.001735019887056
387.2983346207417,-2.0788743791817597
447.21359549995793,-2.1337710897174804
500.,-2.1764438983170513
547.7225575051662,-2.211368163891502
591.6079783099616,-2.24093619442688
632.4555320336759,-2.2665783609239005
670.820393249937,-2.289218552477301
707.1067811865476,-2.3094883342464376
741.6198487095663,-2.327838635953703
774.5966692414834,-2.3446027081186207
806.2257748298549,-2.3600338295666465
836.6600265340755,-2.3743290220372817
866.0254037844386,-2.3876445757620366
894.4271909999159,-2.4001065617850172
921.9544457292888,-2.4118181566116124
948.6832980505138,-2.4228648732762736
974.6794344808964,-2.433318378368772
1000.,-2.4432393303534825


==> data/momentsdata.csv <==
1,2.
2,4.271558410139714
3,6.922223090223227
4,10.120583560948742
5,14.130575707963942
6,19.355062485391265
7,26.385087255710246
8,36.05912584153575
9,49.548865641802465
10,68.4906264246158

